Low-Latency Software Polar Decoders

Polar codes are a new class of capacity-achieving error-correcting codes with low encoding and decoding complexity. Their low-complexity decoding algorithms rendering them attractive for use in software-defined radio applications where computational resources are limited. In this work, we present low-latency software polar decoders that exploit modern processor capabilities. We show how adapting the algorithm at various levels can lead to significant improvements in latency and throughput, yielding polar decoders that are suitable for high-performance software-defined radio applications on modern desktop processors and embedded-platform processors. These proposed decoders have an order of magnitude lower latency and memory footprint compared to state-of-the-art decoders, while maintaining comparable throughput. In addition, we present strategies and results for implementing polar decoders on graphical processing units. Finally, we show that the energy efficiency of the proposed decoders is comparable to state-of-the-art software polar decoders.

==> 2k5.s0.708.float.txt <==
snr_db     BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 4.95471e-03 4.95471e-03 6.88600e-02 5.16930e+03 5.00000e+04 
2.50000e+00 2.10820e-04 2.10820e-04 4.46000e-03 5.14585e+03 5.00000e+04 
3.00000e+00 4.21718e-06 4.21718e-06 1.37135e-04 5.14210e+03 7.29207e+05 
3.50000e+00 8.13699e-08 8.13699e-08 4.21248e-06 8.73033e+03 2.37390e+07 
4.00000e+00 1.59996e-09 1.59996e-09 1.44095e-07 8.73783e+03 6.93987e+08 
4.50000e+00 6.93884e-11 6.93884e-11 8.14837e-09 5.15002e-04 1.22724e+10


==> 2k5.s0.708.int8.txt <==
snr_db     BER         SER         FER         Avg. Iters  Frame Count 
1.50000e+00 4.54924e-02 4.54924e-02 4.20522e-01 0.00000e+00 1.15000e+04
2.00000e+00 5.69556e-03 5.69556e-03 7.57864e-02 6.05512e+03 5.15000e+04 
2.50000e+00 2.87071e-04 2.87071e-04 5.37864e-03 5.85738e+03 5.15000e+04 
3.00000e+00 5.29385e-06 5.29385e-06 1.85014e-04 5.96169e+03 5.40500e+05 
3.50000e+00 7.63288e-08 7.63288e-08 4.48169e-06 6.00776e+03 2.23130e+07
4.00000e+00 2.31263e-09 2.31263e-09 1.95390e-07 5.93927e+03 5.11796e+08
4.50000e+00 8.45885e-11 8.45885e-11 9.89927e-09 3.42190e-04 1.01018e+10


==> 2k_r23_s0.596.txt <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.00000e+00 4.37147e-02 4.37147e-02 5.83478e-01 0.00000e+00 1.15000e+04 
2.25000e+00 1.86436e-02 1.86436e-02 3.08696e-01 0.00000e+00 1.15000e+04 
2.50000e+00 5.40882e-03 5.40882e-03 1.13565e-01 0.00000e+00 1.15000e+04 
2.75000e+00 1.26453e-03 1.26453e-03 3.32174e-02 0.00000e+00 1.15000e+04 
3.00000e+00 1.95556e-04 1.95556e-04 7.80000e-03 0.00000e+00 1.50000e+04 
3.25000e+00 3.50725e-05 3.50725e-05 1.59055e-03 0.00000e+00 6.35000e+04 
3.50000e+00 6.10622e-06 6.10622e-06 3.31675e-04 0.00000e+00 3.01500e+05 


==> 2k_r34_s0.530.txt <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
2.50000e+00 3.49793e-02 3.49793e-02 5.89652e-01 0.00000e+00 1.15000e+04 
2.75000e+00 1.43350e-02 1.43350e-02 2.96000e-01 0.00000e+00 1.15000e+04 
3.00000e+00 4.13004e-03 4.13004e-03 1.06783e-01 0.00000e+00 1.15000e+04 
3.25000e+00 1.01472e-03 1.01472e-03 3.21739e-02 0.00000e+00 1.15000e+04 
3.50000e+00 1.65737e-04 1.65737e-04 6.34286e-03 0.00000e+00 1.75000e+04 
3.75000e+00 1.74696e-05 1.74696e-05 1.21429e-03 0.00000e+00 8.40000e+04 
4.00000e+00 3.11417e-06 3.11417e-06 2.18818e-04 0.00000e+00 4.57000e+05 


==> 2k_r56_s0.461.txt <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count 
3.00000e+00 3.55305e-02 3.55305e-02 7.52870e-01 0.00000e+00 1.15000e+04 
3.25000e+00 1.79724e-02 1.79724e-02 4.63652e-01 0.00000e+00 1.15000e+04 
3.50000e+00 6.56270e-03 6.56270e-03 2.04174e-01 0.00000e+00 1.15000e+04 
3.75000e+00 1.77056e-03 1.77056e-03 6.76522e-02 0.00000e+00 1.15000e+04 
4.00000e+00 3.40847e-04 3.40847e-04 1.68696e-02 0.00000e+00 1.15000e+04 
4.25000e+00 4.68082e-05 4.68082e-05 3.44262e-03 0.00000e+00 3.05000e+04 
4.50000e+00 7.42531e-06 7.42531e-06 6.31250e-04 0.00000e+00 1.60000e+05 



==> 32k.0.84.float.txt <==
snr_db BER FER
3.75000e+00 1.50819e-03 4.42159e-02
4.00000e+00	1.65693e-05	5.93023e-04
4.25000e+00	2.44926e-08	1.35855e-06
4.50000e+00	6.44604e-12	1.04995e-09


==> 32k.0.84.int8.txt <==
snr_db BER FER
3.75000e+00 1.64072e-03 4.83178e-02
4.00000e+00	1.65096e-05	7.00902e-04
4.25000e+00	3.09430e-08	1.73600e-06
4.50000e+00	1.06652e-11	2.25751e-09


==> block.1024.922_4dB_m2_ssc+rep+p01_t128.tp.txt <==
blocks;latency;threads;tp
48;0.0807;128;548.40
56;0.0822;128;628.13
64;0.0824;128;716.12
72;0.1570;128;422.83
80;0.1575;128;468.32
88;0.1559;128;520.44
96;0.1541;128;574.38
104;0.1529;128;627.13
112;0.1524;128;677.59
120;0.1544;128;716.58
128;0.1551;128;760.90
136;0.2270;128;552.39
144;0.2287;128;580.53
152;0.2277;128;615.48
160;0.2257;128;653.61
168;0.2259;128;685.68
176;0.2253;128;720.25
184;0.2286;128;742.12
192;0.2294;128;771.68
200;0.2991;128;616.52
208;0.3008;128;637.55
216;0.3007;128;662.29
224;0.2994;128;689.81
232;0.2986;128;716.36
240;0.2981;128;742.30
248;0.3014;128;758.65
256;0.3026;128;780.01
264;0.3723;128;653.80
272;0.3748;128;669.11
280;0.3747;128;688.98
288;0.3730;128;711.89
296;0.3729;128;731.86
304;0.3725;128;752.45
312;0.3725;128;772.25
320;0.3771;128;782.39
328;0.4459;128;678.21
336;0.4488;128;690.27
344;0.4491;128;706.23
352;0.4485;128;723.62
360;0.4462;128;743.88
368;0.4459;128;760.92
376;0.4463;128;776.77
384;0.4521;128;783.12
392;0.5165;128;699.76
400;0.5192;128;710.32
408;0.5203;128;723.00
416;0.5194;128;738.45
424;0.5180;128;754.69
432;0.5178;128;769.22
440;0.5191;128;781.51
448;0.5251;128;786.62
456;0.5870;128;716.24
464;0.5916;128;723.14
472;0.5921;128;734.98
480;0.5920;128;747.57
488;0.5912;128;761.06
496;0.5897;128;775.50
504;0.5913;128;785.88
512;0.5984;128;788.88
520;0.6002;128;798.80
528;0.6622;128;735.15
536;0.6628;128;745.61
544;0.6631;128;756.40
552;0.6621;128;768.68
560;0.6617;128;780.29
568;0.6630;128;789.89
576;0.6708;128;791.70
584;0.6720;128;801.26
592;0.7351;128;742.52
600;0.7364;128;751.22
608;0.7361;128;761.55
616;0.7349;128;772.83
624;0.7336;128;784.25
632;0.7357;128;792.04
640;0.7445;128;792.59
648;0.7456;128;801.31
656;0.8048;128;751.53
664;0.8065;128;759.09
672;0.8070;128;767.76
680;0.8069;128;777.00
688;0.8053;128;787.70
696;0.8078;128;794.39
704;0.8161;128;795.35
712;0.8181;128;802.43
720;0.8782;128;755.91
728;0.8799;128;762.83
736;0.8793;128;771.74
744;0.8792;128;780.22
752;0.8783;128;789.42
760;0.8803;128;796.00
768;0.8888;128;796.69
776;0.8911;128;802.91
784;0.9493;128;761.45
792;0.9516;128;767.36
800;0.9519;128;774.87
808;0.9517;128;782.78
816;0.9506;128;791.45
824;0.9529;128;797.28
832;0.9546;128;803.59
840;0.9651;128;802.49
#848;1.0205;128;766.15
#856;1.0222;128;772.09
#864;1.0240;128;777.94
#872;1.0235;128;785.52
#880;1.0228;128;793.27
#888;1.0252;128;798.61
#896;1.0269;128;804.47
#904;1.0378;128;803.13
#912;1.0922;128;769.88
#920;1.0958;128;774.08
#928;1.0962;128;780.53
#936;1.0961;128;787.33
#944;1.0955;128;794.49
#952;1.0975;128;799.77
#960;1.0995;128;805.02
#968;1.1116;128;802.89
#976;1.1621;128;774.35
#984;1.1663;128;777.89
#992;1.1668;128;783.87
#1000;1.1673;128;789.86
#1008;1.1672;128;796.24
#1016;1.1700;128;800.64
#1024;1.1719;128;805.64


==> mem_tx.1024.922_4dB_gmem_t128.txt <==
blocks;dtoh;htod;dec;vecsize;total;tp
48;3.7122e-05;4.5932e-05;1.5451e-04;128;2.3756e-04;2.8643e+02
56;4.2889e-05;5.3008e-05;1.5601e-04;128;2.5191e-04;3.3095e+02
64;5.0070e-05;6.0162e-05;1.5751e-04;128;2.6774e-04;3.7463e+02
72;5.6724e-05;6.7248e-05;1.6013e-04;128;2.8410e-04;4.1456e+02
80;6.4664e-05;7.4740e-05;1.6228e-04;128;3.0168e-04;4.5452e+02
88;7.2068e-05;8.2007e-05;1.6443e-04;128;3.1850e-04;4.9344e+02
96;7.9244e-05;8.9361e-05;1.6761e-04;128;3.3622e-04;5.2808e+02
104;8.6826e-05;9.6616e-05;1.6943e-04;128;3.5287e-04;5.6594e+02
112;9.4000e-05;1.0387e-04;1.8057e-04;128;3.7844e-04;5.7188e+02
120;1.0172e-04;1.1105e-04;1.8181e-04;128;3.9458e-04;6.0855e+02
128;1.0892e-04;1.1838e-04;1.8195e-04;128;4.0925e-04;6.4862e+02
136;1.1690e-04;1.2533e-04;1.8148e-04;128;4.2371e-04;6.9094e+02
144;1.2495e-04;1.3244e-04;1.8065e-04;128;4.3804e-04;7.3495e+02
152;1.3239e-04;1.3960e-04;1.8087e-04;128;4.5286e-04;7.7483e+02
160;1.3912e-04;1.4689e-04;1.8253e-04;128;4.6854e-04;8.0820e+02
168;1.4616e-04;1.5364e-04;1.8199e-04;128;4.8179e-04;8.5112e+02
176;1.5309e-04;1.6112e-04;1.8290e-04;128;4.9711e-04;8.8722e+02
184;1.5983e-04;1.6807e-04;1.8398e-04;128;5.1188e-04;9.2210e+02
192;1.6660e-04;1.7527e-04;1.8527e-04;128;5.2714e-04;9.5549e+02
200;1.7344e-04;1.8190e-04;1.8722e-04;128;5.4256e-04;9.8494e+02
208;1.8048e-04;1.8918e-04;1.8734e-04;128;5.5700e-04;1.0237e+03
216;1.7704e-04;1.9442e-04;3.2301e-04;128;6.9447e-04;6.1655e+02
224;1.8464e-04;2.0181e-04;3.2691e-04;128;7.1336e-04;6.3176e+02
232;1.9170e-04;2.0891e-04;3.3001e-04;128;7.3062e-04;6.4817e+02
240;1.9945e-04;2.1646e-04;3.3189e-04;128;7.4780e-04;6.6673e+02
248;2.0599e-04;2.2310e-04;3.3289e-04;128;7.6198e-04;6.8688e+02
256;2.1435e-04;2.3084e-04;3.3292e-04;128;7.7811e-04;7.0898e+02
264;2.2210e-04;2.3783e-04;3.3394e-04;128;7.9387e-04;7.2890e+02
272;2.2919e-04;2.4537e-04;3.3589e-04;128;8.1045e-04;7.4663e+02
280;2.3676e-04;2.5245e-04;3.3747e-04;128;8.2668e-04;7.6499e+02
288;2.4402e-04;2.5947e-04;3.3888e-04;128;8.4237e-04;7.8357e+02
296;2.5169e-04;2.6685e-04;3.4069e-04;128;8.5923e-04;8.0106e+02
304;2.5924e-04;2.7407e-04;3.4183e-04;128;8.7514e-04;8.1996e+02
312;2.6671e-04;2.8089e-04;3.4548e-04;128;8.9308e-04;8.3265e+02
320;2.7408e-04;2.8796e-04;3.5040e-04;128;9.1244e-04;8.4201e+02
328;2.8173e-04;2.9516e-04;3.5125e-04;128;9.2814e-04;8.6097e+02
336;2.8878e-04;3.0241e-04;3.5292e-04;128;9.4411e-04;8.7780e+02
344;2.9576e-04;3.0899e-04;3.5485e-04;128;9.5960e-04;8.9381e+02
352;3.0337e-04;3.1646e-04;3.5553e-04;128;9.7536e-04;9.1285e+02
360;3.1013e-04;3.2334e-04;3.5731e-04;128;9.9078e-04;9.2894e+02
368;3.1762e-04;3.3064e-04;3.5792e-04;128;1.0062e-03;9.4797e+02
376;3.2430e-04;3.3737e-04;3.5899e-04;128;1.0207e-03;9.6569e+02
384;3.3119e-04;3.4452e-04;3.5970e-04;128;1.0354e-03;9.8429e+02
392;3.3770e-04;3.5137e-04;3.6094e-04;128;1.0500e-03;1.0013e+03
400;3.4469e-04;3.5829e-04;3.6300e-04;128;1.0660e-03;1.0160e+03
408;3.5152e-04;3.6529e-04;3.6411e-04;128;1.0809e-03;1.0331e+03
416;3.5840e-04;3.7227e-04;3.6653e-04;128;1.0972e-03;1.0464e+03
424;3.5649e-04;3.7888e-04;4.8758e-04;128;1.2229e-03;8.0177e+02
432;3.6427e-04;3.8633e-04;4.9182e-04;128;1.2424e-03;8.0986e+02
440;3.7169e-04;3.9326e-04;4.9457e-04;128;1.2595e-03;8.2027e+02
448;3.7885e-04;4.0078e-04;4.9809e-04;128;1.2777e-03;8.2928e+02
456;3.8666e-04;4.0793e-04;5.0080e-04;128;1.2954e-03;8.3952e+02
464;3.9388e-04;4.1522e-04;5.0321e-04;128;1.3123e-03;8.5016e+02
472;4.0063e-04;4.2230e-04;5.0422e-04;128;1.3272e-03;8.6308e+02
480;4.0805e-04;4.2960e-04;5.0696e-04;128;1.3446e-03;8.7297e+02
488;4.1588e-04;4.3658e-04;5.0828e-04;128;1.3607e-03;8.8521e+02
496;4.2358e-04;4.4401e-04;5.0931e-04;128;1.3769e-03;8.9791e+02
504;4.3065e-04;4.5084e-04;5.1142e-04;128;1.3929e-03;9.0862e+02
512;4.3812e-04;4.5803e-04;5.1284e-04;128;1.4090e-03;9.2049e+02
520;4.4594e-04;4.6484e-04;5.1645e-04;128;1.4272e-03;9.2834e+02
528;4.5319e-04;4.7225e-04;5.1888e-04;128;1.4443e-03;9.3821e+02
536;4.5990e-04;4.7886e-04;5.1912e-04;128;1.4579e-03;9.5198e+02
544;4.6739e-04;4.8647e-04;5.2178e-04;128;1.4756e-03;9.6126e+02
552;4.7375e-04;4.9273e-04;5.2336e-04;128;1.4898e-03;9.7245e+02
560;4.8204e-04;5.0027e-04;5.2576e-04;128;1.5081e-03;9.8205e+02
568;4.8825e-04;5.0694e-04;5.2659e-04;128;1.5218e-03;9.9450e+02
576;4.9589e-04;5.1423e-04;5.2788e-04;128;1.5380e-03;1.0060e+03
584;5.0323e-04;5.2138e-04;5.2894e-04;128;1.5535e-03;1.0180e+03
592;5.0963e-04;5.2824e-04;5.3052e-04;128;1.5684e-03;1.0288e+03
600;5.1650e-04;5.3489e-04;5.3244e-04;128;1.5838e-03;1.0390e+03
608;5.2291e-04;5.4208e-04;5.3595e-04;128;1.6009e-03;1.0459e+03
616;5.3073e-04;5.4952e-04;5.3849e-04;128;1.6187e-03;1.0547e+03
624;5.3705e-04;5.5641e-04;5.4416e-04;128;1.6376e-03;1.0573e+03
632;5.3746e-04;5.6382e-04;6.5168e-04;128;1.7530e-03;8.9416e+02
640;5.4494e-04;5.7112e-04;6.5938e-04;128;1.7754e-03;8.9490e+02
648;5.5233e-04;5.7823e-04;6.6131e-04;128;1.7919e-03;9.0344e+02
656;5.5999e-04;5.8555e-04;6.6327e-04;128;1.8088e-03;9.1189e+02
664;5.6668e-04;5.9244e-04;6.6559e-04;128;1.8247e-03;9.1980e+02
672;5.7440e-04;6.0001e-04;6.6929e-04;128;1.8437e-03;9.2573e+02
680;5.8132e-04;6.0685e-04;6.7374e-04;128;1.8619e-03;9.3057e+02
688;5.8917e-04;6.1461e-04;6.7641e-04;128;1.8802e-03;9.3780e+02
696;5.9671e-04;6.2122e-04;6.7609e-04;128;1.8940e-03;9.4915e+02
704;6.0367e-04;6.2827e-04;6.7835e-04;128;1.9103e-03;9.5686e+02
712;6.1122e-04;6.3519e-04;6.8075e-04;128;1.9272e-03;9.6432e+02
720;6.1800e-04;6.4267e-04;6.8382e-04;128;1.9445e-03;9.7078e+02
728;6.2523e-04;6.4919e-04;6.8363e-04;128;1.9581e-03;9.8184e+02
736;6.3276e-04;6.5694e-04;6.8608e-04;128;1.9758e-03;9.8909e+02
744;6.3985e-04;6.6318e-04;6.8930e-04;128;1.9923e-03;9.9517e+02
752;6.4660e-04;6.7019e-04;6.9138e-04;128;2.0082e-03;1.0028e+03
760;6.5357e-04;6.7711e-04;6.9233e-04;128;2.0230e-03;1.0121e+03
768;6.6053e-04;6.8420e-04;6.9430e-04;128;2.0390e-03;1.0199e+03
776;6.6708e-04;6.9057e-04;6.9646e-04;128;2.0541e-03;1.0273e+03
784;6.7502e-04;6.9846e-04;6.9869e-04;128;2.0722e-03;1.0346e+03
792;6.8120e-04;7.0508e-04;7.0123e-04;128;2.0875e-03;1.0413e+03
800;6.8791e-04;7.1207e-04;7.0255e-04;128;2.1025e-03;1.0499e+03
808;6.9585e-04;7.1931e-04;7.0541e-04;128;2.1206e-03;1.0561e+03
816;7.0223e-04;7.2633e-04;7.0747e-04;128;2.1360e-03;1.0634e+03
824;7.0865e-04;7.3330e-04;7.1150e-04;128;2.1534e-03;1.0678e+03
832;7.1552e-04;7.4093e-04;7.1762e-04;128;2.1741e-03;1.0690e+03
840;7.1882e-04;7.4836e-04;8.1344e-04;128;2.2806e-03;9.5210e+02


==> mem_tx.2048.1707_3dB_gmem_t128.txt <==
blocks;dtoh;htod;dec;vecsize;total
48;6.7776e-05;8.7795e-05;3.0536e-04;128;4.6093e-04
56;8.0296e-05;1.0199e-04;3.0838e-04;128;4.9067e-04
64;9.5216e-05;1.1671e-04;3.1349e-04;128;5.2542e-04
72;1.0985e-04;1.3095e-04;3.1936e-04;128;5.6016e-04
80;1.2465e-04;1.4555e-04;3.2570e-04;128;5.9590e-04
88;1.3964e-04;1.5970e-04;3.3220e-04;128;6.3154e-04
96;1.5433e-04;1.7427e-04;3.3822e-04;128;6.6682e-04
104;1.7007e-04;1.8857e-04;3.3789e-04;128;6.9653e-04
112;1.8186e-04;2.0288e-04;3.7221e-04;128;7.5695e-04
120;1.9712e-04;2.1738e-04;3.7141e-04;128;7.8591e-04
128;2.1159e-04;2.3148e-04;3.7536e-04;128;8.1843e-04
136;2.2738e-04;2.4599e-04;3.7823e-04;128;8.5160e-04
144;2.4259e-04;2.6031e-04;3.8003e-04;128;8.8293e-04
152;2.5748e-04;2.7451e-04;3.8272e-04;128;9.1471e-04
160;2.7246e-04;2.8843e-04;3.8469e-04;128;9.4558e-04
168;2.8737e-04;3.0240e-04;3.8545e-04;128;9.7522e-04
176;3.0176e-04;3.1593e-04;3.8575e-04;128;1.0034e-03
184;3.1525e-04;3.2983e-04;3.8653e-04;128;1.0316e-03
192;3.2905e-04;3.4310e-04;3.8921e-04;128;1.0614e-03
200;3.4207e-04;3.5688e-04;3.9374e-04;128;1.0927e-03
208;3.5634e-04;3.6982e-04;3.9602e-04;128;1.1222e-03
216;3.4376e-04;3.8133e-04;6.7124e-04;128;1.3963e-03
224;3.5895e-04;3.9609e-04;6.7744e-04;128;1.4325e-03
232;3.7371e-04;4.1054e-04;6.8183e-04;128;1.4661e-03
240;3.8857e-04;4.2555e-04;6.8456e-04;128;1.4987e-03
248;4.0331e-04;4.3953e-04;6.8765e-04;128;1.5305e-03
256;4.1921e-04;4.5443e-04;6.8942e-04;128;1.5631e-03
264;4.3538e-04;4.6924e-04;6.9013e-04;128;1.5948e-03
272;4.5037e-04;4.8369e-04;6.9172e-04;128;1.6258e-03
280;4.6569e-04;4.9820e-04;6.9195e-04;128;1.6558e-03
288;4.8006e-04;5.1242e-04;6.9772e-04;128;1.6902e-03
296;4.9544e-04;5.2716e-04;6.9972e-04;128;1.7223e-03
304;5.1123e-04;5.4201e-04;6.9835e-04;128;1.7516e-03
312;5.2525e-04;5.5583e-04;7.0520e-04;128;1.7863e-03
320;5.4035e-04;5.7045e-04;7.1393e-04;128;1.8247e-03
328;5.5575e-04;5.8484e-04;7.1969e-04;128;1.8603e-03
336;5.6872e-04;5.9846e-04;7.2734e-04;128;1.8945e-03
344;5.8329e-04;6.1233e-04;7.3331e-04;128;1.9289e-03
352;5.9769e-04;6.2613e-04;7.3903e-04;128;1.9628e-03
360;6.1248e-04;6.3997e-04;7.4005e-04;128;1.9925e-03
368;6.2555e-04;6.5358e-04;7.4632e-04;128;2.0254e-03
376;6.3970e-04;6.6734e-04;7.5199e-04;128;2.0590e-03
384;6.5294e-04;6.8062e-04;7.5468e-04;128;2.0882e-03
392;6.6753e-04;6.9471e-04;7.5917e-04;128;2.1214e-03
400;6.8103e-04;7.0802e-04;7.6391e-04;128;2.1530e-03
408;6.9451e-04;7.2154e-04;7.6699e-04;128;2.1830e-03
416;7.0872e-04;7.3541e-04;7.7200e-04;128;2.2161e-03
424;7.0183e-04;7.4833e-04;1.0138e-03;128;2.4640e-03
432;7.1650e-04;7.6320e-04;1.0198e-03;128;2.4995e-03
440;7.3129e-04;7.7756e-04;1.0225e-03;128;2.5313e-03
448;7.4573e-04;7.9172e-04;1.0294e-03;128;2.5668e-03
456;7.6060e-04;8.0702e-04;1.0348e-03;128;2.6024e-03
464;7.7625e-04;8.2156e-04;1.0404e-03;128;2.6382e-03
472;7.9078e-04;8.3579e-04;1.0428e-03;128;2.6694e-03
480;8.0685e-04;8.5075e-04;1.0435e-03;128;2.7011e-03
488;8.2008e-04;8.6515e-04;1.0469e-03;128;2.7321e-03
496;8.3517e-04;8.8011e-04;1.0484e-03;128;2.7637e-03
504;8.4972e-04;8.9407e-04;1.0510e-03;128;2.7948e-03
512;8.6442e-04;9.0855e-04;1.0556e-03;128;2.8286e-03
520;8.7988e-04;9.2219e-04;1.0622e-03;128;2.8643e-03
528;8.9457e-04;9.3683e-04;1.0702e-03;128;2.9016e-03
536;9.0787e-04;9.5068e-04;1.0708e-03;128;2.9293e-03
544;9.2347e-04;9.6529e-04;1.0732e-03;128;2.9620e-03
552;9.3783e-04;9.7894e-04;1.0812e-03;128;2.9980e-03
560;9.5205e-04;9.9284e-04;1.0877e-03;128;3.0326e-03
568;9.6665e-04;1.0064e-03;1.0906e-03;128;3.0637e-03
576;9.7990e-04;1.0203e-03;1.0946e-03;128;3.0948e-03
584;9.9449e-04;1.0339e-03;1.0988e-03;128;3.1272e-03
592;1.0075e-03;1.0471e-03;1.1037e-03;128;3.1583e-03
600;1.0216e-03;1.0608e-03;1.1108e-03;128;3.1932e-03
608;1.0368e-03;1.0749e-03;1.1146e-03;128;3.2263e-03
616;1.0491e-03;1.0882e-03;1.1230e-03;128;3.2603e-03
624;1.0639e-03;1.1018e-03;1.1294e-03;128;3.2951e-03
632;1.0599e-03;1.1163e-03;1.3463e-03;128;3.5225e-03
640;1.0748e-03;1.1307e-03;1.3535e-03;128;3.5590e-03
648;1.0899e-03;1.1454e-03;1.3585e-03;128;3.5938e-03
656;1.1051e-03;1.1607e-03;1.3639e-03;128;3.6297e-03
664;1.1193e-03;1.1748e-03;1.3729e-03;128;3.6670e-03
672;1.1348e-03;1.1896e-03;1.3823e-03;128;3.7067e-03
680;1.1484e-03;1.2039e-03;1.3858e-03;128;3.7381e-03
688;1.1647e-03;1.2192e-03;1.3903e-03;128;3.7742e-03
696;1.1786e-03;1.2332e-03;1.3941e-03;128;3.8059e-03
704;1.1930e-03;1.2474e-03;1.3965e-03;128;3.8369e-03
712;1.2078e-03;1.2614e-03;1.4004e-03;128;3.8696e-03
720;1.2219e-03;1.2752e-03;1.4049e-03;128;3.9020e-03
728;1.2375e-03;1.2903e-03;1.4067e-03;128;3.9345e-03
736;1.2511e-03;1.3038e-03;1.4084e-03;128;3.9633e-03
744;1.2658e-03;1.3182e-03;1.4131e-03;128;3.9971e-03
752;1.2802e-03;1.3324e-03;1.4215e-03;128;4.0341e-03
760;1.2949e-03;1.3462e-03;1.4280e-03;128;4.0691e-03
768;1.3094e-03;1.3604e-03;1.4329e-03;128;4.1027e-03
776;1.3232e-03;1.3738e-03;1.4364e-03;128;4.1334e-03
784;1.3372e-03;1.3875e-03;1.4432e-03;128;4.1679e-03
792;1.3524e-03;1.4013e-03;1.4475e-03;128;4.2012e-03
800;1.3648e-03;1.4138e-03;1.4574e-03;128;4.2360e-03
808;1.3786e-03;1.4275e-03;1.4600e-03;128;4.2661e-03
816;1.3932e-03;1.4415e-03;1.4667e-03;128;4.3014e-03
824;1.4075e-03;1.4536e-03;1.4737e-03;128;4.3348e-03
832;1.4210e-03;1.4681e-03;1.4826e-03;128;4.3717e-03
840;1.4196e-03;1.4838e-03;1.6847e-03;128;4.5881e-03


==> vecsize.1024.922_4dB_gmem.tp.txt <==
#label ($1024,922$), $b=208$, gmem
blocks;latency;threads;tp
208;0.9579;8;270.91
208;0.6743;16;451.98
208;0.6112;24;530.94
208;0.5386;32;664.50
208;0.5471;40;645.49
208;0.5264;48;693.84
208;0.5225;56;703.77
208;0.4941;64;785.65
208;0.5042;72;754.43
208;0.4907;80;796.74
208;0.4933;88;788.23
208;0.4852;96;815.37
208;0.4923;104;791.48
208;0.4895;112;800.73
208;0.4901;120;798.73
208;0.4774;128;843.34
208;0.6630;136;464.35
208;0.6605;144;467.18
208;0.6624;152;465.02
208;0.6550;160;473.52
208;0.6624;168;465.02
208;0.6619;176;465.59
208;0.6626;184;464.80
208;0.6571;192;471.08
208;0.6648;200;462.33
208;0.6630;208;464.35
208;0.6638;216;463.45
208;0.6597;224;468.09
208;0.6687;232;458.03
208;0.6676;240;459.23
208;0.6682;248;458.57
208;0.6650;256;462.11
208;0.8442;264;322.75
208;0.8436;272;323.07
208;0.8440;280;322.86
208;0.8411;288;324.44
208;0.8535;296;317.77
208;0.8509;304;319.15
208;0.8525;312;318.30
208;0.8492;320;320.05
208;1.0244;328;247.64
208;1.0240;336;247.77
208;1.0237;344;247.87



==> wifi_1944_r12.txt <==
ebn0_db     BER         SER         FER         Avg. Iters  Frame Count 
1.50000e+00 1.72115e-02 1.72115e-02 9.49126e-01 9.97893e+00 1.03000e+04 
2.00000e+00 1.57288e-03 1.57288e-03 4.26117e-01 9.38194e+00 1.03000e+04 
2.50000e+00 5.48364e-05 5.48364e-05 3.77670e-02 7.62466e+00 1.03000e+04 
3.00000e+00 2.14751e-06 2.14751e-06 1.35922e-03 6.03689e+00 1.03000e+04


==> wifi_1944_r23.txt <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count
2.00000e+00 1.75645e-02 1.75645e-02 8.39903e-01 9.86602e+00 1.03000e+04 
2.50000e+00 7.10226e-04 7.10226e-04 1.49612e-01 8.21019e+00 1.03000e+04 
2.75000e+00 6.99688e-05 6.99688e-05 2.71845e-02 6.94350e+00 1.03000e+04 
3.00000e+00 4.52582e-06 4.52582e-06 2.29025e-03 5.88687e+00 4.41000e+04
3.25000e+00 2.11399e-07 2.11399e-07 1.69119e-04 5.09029e+00 5.91300e+05 


==> wifi_1944_r34.txt <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count
2.50000e+00 3.19673e-02 3.19673e-02 8.86990e-01 9.33325e+06 1.03000e+04 
2.75000e+00 1.29341e-02 1.29341e-02 5.93010e-01 9.01461e+06 1.03000e+04 
3.00000e+00 2.92596e-03 2.92596e-03 2.27961e-01 7.89741e+06 1.03000e+04 
3.25000e+00 2.73233e-04 2.73233e-04 4.07767e-02 6.67045e+06 1.03000e+04
3.50000e+00 1.74797e-05 1.74797e-05 4.07767e-03 5.57551e+06 1.03000e+04 
3.75000e+00 1.11912e-06 1.11912e-06 3.81679e-04 4.84756e+06 2.62000e+04 


==> wifi_1944_r56.txt <==
ebn0_db    BER         SER         FER         Avg. Iters  Frame Count
3.50000e+00 2.91292e-03 2.91292e-03 2.67670e-01 7.19305e+06 1.03000e+04 
3.75000e+00 5.15302e-04 5.15302e-04 7.10680e-02 5.71128e+06 1.03000e+04 
4.00000e+00 4.31499e-05 4.31499e-05 8.83495e-03 4.75357e+06 1.03000e+04 
4.25000e+00 2.36244e-06 2.36244e-06 8.14815e-04 3.95093e+06 1.35000e+04

